Galaxy-galaxy lensing with the DES-CMASS catalogue: measurement and constraints on the galaxy-matter cross-correlation

The DMASS sample is a photometric sample from the DES Year 1 data set designed to replicate the properties of the CMASS sample from BOSS, in support of a joint analysis of DES and BOSS beyond the small overlapping area. In this paper, we present the measurement of galaxy-galaxy lensing using the DMASS sample as gravitational lenses in the DES Y1 imaging data. We test a number of potential systematics that can bias the galaxy-galaxy lensing signal, including those from shear estimation, photometric redshifts, and observing conditions. After careful systematic tests, we obtain a highly significant detection of the galaxy-galaxy lensing signal, with total $S/N=25.7$. With the measured signal, we assess the feasibility of using DMASS as gravitational lenses equivalent to CMASS, by estimating the galaxy-matter cross-correlation coefficient $r_{\rm cc}$. By jointly fitting the galaxy-galaxy lensing measurement with the galaxy clustering measurement from CMASS, we obtain $r_{\rm cc}=1.09^{+0.12}_{-0.11}$ for the scale cut of $4~h^{-1}{\rm Mpc}$ and $r_{\rm cc}=1.06^{+0.13}_{-0.12}$ for $12~h^{-1}{\rm Mpc}$ in fixed cosmology. By adding the angular galaxy clustering of DMASS, we obtain $r_{\rm cc}=1.06\pm 0.10$ for the scale cut of $4~h^{-1}{\rm Mpc}$ and $r_{\rm cc}=1.03\pm 0.11$ for $12~h^{-1}{\rm Mpc}$. The resulting values of $r_{\rm cc}$ indicate that the lensing signal of DMASS is statistically consistent with the one that would have been measured if CMASS had populated the DES region within the given statistical uncertainty. The measurement of galaxy-galaxy lensing presented in this paper will serve as part of the data vector for the forthcoming cosmology analysis in preparation.

==> DES-2020-0531_author_list_sorted.csv <==
Lastname,Firstname,Email,Authorname,JoinedAsBuilder,Affiliation,ORCID
Lee,Sujeong,sujeong.lee717@duke.edu,S.~Lee,FALSE,"Department of Physics, Duke University Durham, NC 27708, USA",0000-0002-8289-740X
Troxel,Michael A.,michael.a.troxel@gmail.com,M.~A.~Troxel,FALSE,"Department of Physics, Duke University Durham, NC 27708, USA",
Choi,Ami,choi.1442@osu.edu,A.~Choi,FALSE,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-5636-233X
Elvin-Poole,Jack,jack.elvinpoole@gmail.com,J.~Elvin-Poole,FALSE,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-5148-9203
Elvin-Poole,Jack,jack.elvinpoole@gmail.com,J.~Elvin-Poole,FALSE,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0001-5148-9203
Hirata, Christopher,ch@osu.edu,C.~Hirata,FALSE,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",
Hirata, Christopher,ch@osu.edu,C.~Hirata,FALSE,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,FALSE,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Honscheid,Klaus,kh@fnal.gov,K.~Honscheid,FALSE,"Department of Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-6550-2023
Huff,Eric,eric.m.huff@jpl.nasa.gov,E.~M.~Huff,FALSE,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-9378-3424
MacCrann,Niall,nm746@cam.ac.uk,N.~MacCrann,FALSE,"Department of Applied Mathematics and Theoretical Physics, University of Cambridge, Cambridge CB3 0WA, UK",0000-0002-8998-3909
Ross,Ashley,ashley.jacob.ross@gmail.com,A.~J.~Ross,FALSE,"Center for Cosmology and Astro-Particle Physics, The Ohio State University, Columbus, OH 43210, USA",0000-0002-7522-9083
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,FALSE,"Department of Astronomy/Steward Observatory, University of Arizona, 933 North Cherry Avenue, Tucson, AZ 85721-0065, USA",0000-0002-1894-3301
Eifler,Tim,timeifler@gmail.com,T.~F.~Eifler,FALSE,"Jet Propulsion Laboratory, California Institute of Technology, 4800 Oak Grove Dr., Pasadena, CA 91109, USA",0000-0002-1894-3301
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,FALSE,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Chang,Chihway,chihway@kicp.uchicago.edu,C.~Chang,FALSE,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-7887-0896
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,FALSE,"Instituci\'o Catalana de Recerca i Estudis Avan\c{c}ats, E-08010 Barcelona, Spain",0000-0002-6610-4836
Miquel,Ramon,rmiquel@ifae.es,R.~Miquel,FALSE,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-6610-4836
Omori,Yuuki,yomori@stanford.edu,Y.~Omori,FALSE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Prat,Judit,jprat@astro.uchicago.edu,J.~Prat,FALSE,"Department of Astronomy and Astrophysics, University of Chicago, Chicago, IL 60637, USA",
Bernstein,Gary,garyb@physics.upenn.edu,G.~M.~Bernstein,FALSE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Davis,Christopher,cpd@stanford.edu,C.~Davis,FALSE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
DeRose,Joseph,joe.derose13@gmail.com,J.~DeRose,FALSE,"Department of Astronomy, University of California, Berkeley,  501 Campbell Hall, Berkeley, CA 94720, USA",0000-0002-0728-0960
DeRose,Joseph,joe.derose13@gmail.com,J.~DeRose,FALSE,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",0000-0002-0728-0960
Gatti,Marco,mgatti@ifae.es,M.~Gatti,FALSE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Rau,Markus Michael,mmrau@usm.lmu.de,M.~M.~Rau,FALSE,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",
Samuroff,Simon,sw.samuroff@yahoo.co.uk,S.~Samuroff,FALSE,"Department of Physics, Carnegie Mellon University, Pittsburgh, Pennsylvania 15312, USA",
Sanchez,Carles,carles.sanchez.alonso@gmail.com,C.~S{\'a}nchez,FALSE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Vielzeuf,Pauline,pauline.vielzeuf@gmail.com,P.~Vielzeuf,FALSE,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",
Zuntz,Joe,joe.zuntz@ed.ac.uk,J.~Zuntz,FALSE,"Institute for Astronomy, University of Edinburgh, Edinburgh EH9 3HJ, UK",
Aguena,Michel,aguena@linea.gov.br,M.~Aguena,TRUE,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Aguena,Michel,aguena@linea.gov.br,M.~Aguena,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Allam,Sahar,sallam@fnal.gov,S.~Allam,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-7069-7857
Amon,Alexandra,amon2018@stanford.edu,A.~Amon,TRUE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Andrade-Oliveira,Felipe,felipe.andrade@linea.gov.br,F.~Andrade-Oliveira,TRUE,"Instituto de F\'{i}sica Te\'orica, Universidade Estadual Paulista, S\~ao Paulo, Brazil",
Andrade-Oliveira,Felipe,felipe.andrade@linea.gov.br,F.~Andrade-Oliveira,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,TRUE,"CNRS, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Bertin,Emmanuel,bertin@iap.fr,E.~Bertin,TRUE,"Sorbonne Universit\'es, UPMC Univ Paris 06, UMR 7095, Institut d'Astrophysique de Paris, F-75014, Paris, France",
Brooks,David,david.brooks@ucl.ac.uk,D.~Brooks,TRUE,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-8458-5047
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,TRUE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",
Burke,David,daveb@slac.stanford.edu,D.~L.~Burke,TRUE,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,TRUE,"Instituto de Astrofisica de Canarias, E-38205 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3044-5150
Carnero Rosell,Aurelio,aurelio.crosell@gmail.com,A.~Carnero~Rosell,TRUE,"Universidad de La Laguna, Dpto. Astrofisica, E-38206 La Laguna, Tenerife, Spain",0000-0003-3044-5150
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,TRUE,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-4802-3194
Carrasco Kind,Matias,mcarras2@illinois.edu,M.~Carrasco~Kind,TRUE,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-4802-3194
Carretero,Jorge,jorgecarreteropalacios@gmail.com,J.~Carretero,TRUE,"Institut de F\'{\i}sica d'Altes Energies (IFAE), The Barcelona Institute of Science and Technology, Campus UAB, 08193 Bellaterra (Barcelona) Spain",0000-0002-3130-0204
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,TRUE,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-7316-4573
Castander,Francisco Javier,fjcastander@gmail.com,F.~J.~Castander,TRUE,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-7316-4573
Cawthon,Ross,cawthon@wisc.edu,R.~Cawthon,TRUE,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Conselice,Christopher,conselice@gmail.com,C.~Conselice,TRUE,"Jodrell Bank Center for Astrophysics, School of Physics and Astronomy, University of Manchester, Oxford Road, Manchester, M13 9PL, UK",0000-0003-1949-7638
Conselice,Christopher,conselice@gmail.com,C.~Conselice,TRUE,"University of Nottingham, School of Physics and Astronomy, Nottingham NG7 2RD, UK",0000-0003-1949-7638
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,TRUE,"Astronomy Unit, Department of Physics, University of Trieste, via Tiepolo 11, I-34131 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,TRUE,"INAF-Osservatorio Astronomico di Trieste, via G. B. Tiepolo 11, I-34143 Trieste, Italy",
Costanzi,Matteo,mcostanzi@units.it,M.~Costanzi,TRUE,"Institute for Fundamental Physics of the Universe, Via Beirut 2, 34014 Trieste, Italy",
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
da Costa,Luiz,ldacosta@fnal.gov,L.~N.~da Costa,TRUE,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
da Silva Pereira,Maria Elidaiana,dasilvap@umich.edu,M.~E.~S.~Pereira,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",
De Vicente,Juan,juan.vicente@ciemat.es,J.~De~Vicente,TRUE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0001-8318-6813
Desai,Shantanu,shntn05@gmail.com,S.~Desai,TRUE,"Department of Physics, IIT Hyderabad, Kandi, Telangana 502285, India",0000-0002-0466-3288
Diehl,H. Thomas,diehl@fnal.gov,H.~T.~Diehl,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-8357-7467
Dietrich,Jörg,astro@joergdietrich.com,J.~P.~Dietrich,TRUE,"Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0002-8134-9591
Doel,Peter,apd@star.ucl.ac.uk,P.~Doel,TRUE,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",
Everett,Spencer,sweveret@ucsc.edu,S.~Everett,TRUE,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Evrard,August,evrard@umich.edu,A.~E.~Evrard,TRUE,"Department of Astronomy, University of Michigan, Ann Arbor, MI 48109, USA",0000-0002-4876-956X
Evrard,August,evrard@umich.edu,A.~E.~Evrard,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0002-4876-956X
Ferrero,Ismael,ferreroismael@gmail.com,I.~Ferrero,TRUE,"Institute of Theoretical Astrophysics, University of Oslo. P.O. Box 1029 Blindern, NO-0315 Oslo, Norway",
Flaugher,Brenna,brenna@fnal.gov,B.~Flaugher,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-2367-5049
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,TRUE,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Fosalba,Pablo,fosalba@gmail.com,P.~Fosalba,TRUE,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Frieman,Josh,frieman@fnal.gov,J.~Frieman,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-4079-3263
Frieman,Josh,frieman@fnal.gov,J.~Frieman,TRUE,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0003-4079-3263
Garcia-Bellido,Juan,juan.garciabellido@uam.es,J.~Garc\'ia-Bellido,TRUE,"Instituto de Fisica Teorica UAM/CSIC, Universidad Autonoma de Madrid, 28049 Madrid, Spain",0000-0002-9370-8360
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,TRUE,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",0000-0001-9632-0815
Gaztanaga,Enrique,gaztanaga@gmail.com,E.~Gaztanaga,TRUE,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",0000-0001-9632-0815
Gerdes,David,gerdes@umich.edu,D.~W.~Gerdes,TRUE,"Department of Astronomy, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6942-2736
Gerdes,David,gerdes@umich.edu,D.~W.~Gerdes,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6942-2736
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,TRUE,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Giannantonio,Tommaso,tommaso@fnal.gov,T.~Giannantonio,TRUE,"Kavli Institute for Cosmology, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",0000-0002-9865-0436
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,TRUE,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,TRUE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0003-3270-7644
Gruen,Daniel,dgruen@stanford.edu,D.~Gruen,TRUE,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0003-3270-7644
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,TRUE,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Gruendl,Robert,gruendl@illinois.edu,R.~A.~Gruendl,TRUE,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gschwend,Julia,julia@linea.gov.br,J.~Gschwend,TRUE,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0003-3023-8362
Gutierrez,Gaston,gaston@fnal.gov,G.~Gutierrez,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-0825-0517
Hartley,Will,william.hartley@unige.ch,W.~G.~Hartley,TRUE,"Department of Astronomy, University of Geneva, ch. d'\'Ecogia 16, CH-1290 Versoix, Switzerland",
Hinton,Samuel,samuelreay@gmail.com,S.~R.~Hinton,TRUE,"School of Mathematics and Physics, University of Queensland,  Brisbane, QLD 4072, Australia",
Hollowood,Devon L.,dhollowo@ucsc.edu,D.~L.~Hollowood,TRUE,"Santa Cruz Institute for Particle Physics, Santa Cruz, CA 95064, USA",
Hoyle,Ben,hoyleb@usm.uni-muenchen.de,B.~Hoyle,TRUE,"Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",0000-0002-2571-1357
Hoyle,Ben,hoyleb@usm.uni-muenchen.de,B.~Hoyle,TRUE,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",0000-0002-2571-1357
Huterer,Dragan,huterer@umich.edu,D.~Huterer,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-6558-0112
James,David,djames44@gmail.com,D.~J.~James,TRUE,"Center for Astrophysics $\vert$ Harvard \& Smithsonian, 60 Garden Street, Cambridge, MA 02138, USA",0000-0001-5160-4486
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,TRUE,"Australian Astronomical Optics, Macquarie University, North Ryde, NSW 2113, Australia",0000-0003-0120-0808
Kuehn,Kyler,kkuehn@lowell.edu,K.~Kuehn,TRUE,"Lowell Observatory, 1400 Mars Hill Rd, Flagstaff, AZ 86001, USA",0000-0003-0120-0808
Kuropatkin,Nikolay,kuropat@fnal.gov,N.~Kuropatkin,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0003-2511-0946
Lahav,Ofer,o.lahav@ucl.ac.uk,O.~Lahav,TRUE,"Department of Physics \& Astronomy, University College London, Gower Street, London, WC1E 6BT, UK",0000-0002-1134-9035
Lima,Marcos,mlima@if.usp.br,M.~Lima,TRUE,"Departamento de F\'isica Matem\'atica, Instituto de F\'isica, Universidade de S\~ao Paulo, CP 66318, S\~ao Paulo, SP, 05314-970, Brazil",
Lima,Marcos,mlima@if.usp.br,M.~Lima,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
Maia,Marcio,maia@fnal.gov,M.~A.~G.~Maia,TRUE,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9856-9307
March,Marisa,mamarch@sas.upenn.edu,M.~March,TRUE,"Department of Physics and Astronomy, University of Pennsylvania, Philadelphia, PA 19104, USA",
Marshall,Jennifer,jlm076@tamu.edu,J.~L.~Marshall,TRUE,"George P. and Cynthia Woods Mitchell Institute for Fundamental Physics and Astronomy, and Department of Physics and Astronomy, Texas A\&M University, College Station, TX 77843,  USA",0000-0003-0710-9474
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,TRUE,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",0000-0002-1372-2534
Menanteau,Felipe,felipe@illinois.edu,F.~Menanteau,TRUE,"Department of Astronomy, University of Illinois at Urbana-Champaign, 1002 W. Green Street, Urbana, IL 61801, USA",0000-0002-1372-2534
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,TRUE,"Faculty of Physics, Ludwig-Maximilians-Universit\""at, Scheinerstr. 1, 81679 Munich, Germany",
Mohr,Joe,jmohr@usm.lmu.de,J.~J.~Mohr,TRUE,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Morgan,Robert,robert.morgan@wisc.edu,R.~Morgan,TRUE,"Physics Department, 2320 Chamberlin Hall, University of Wisconsin-Madison, 1150 University Avenue Madison, WI  53706-1390",
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",0000-0002-6011-0530
Palmese,Antonella,palmese@fnal.gov,A.~Palmese,TRUE,"Kavli Institute for Cosmological Physics, University of Chicago, Chicago, IL 60637, USA",0000-0002-6011-0530
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,TRUE,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Paz-Chinchon,Francisco,fpc@ast.cam.ac.uk,F.~Paz-Chinch\'{o}n,TRUE,"Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge CB3 0HA, UK",
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,TRUE,"Laborat\'orio Interinstitucional de e-Astronomia - LIneA, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Pieres,Adriano,adriano.pieres@gmail.com,A.~Pieres,TRUE,"Observat\'orio Nacional, Rua Gal. Jos\'e Cristino 77, Rio de Janeiro, RJ - 20921-400, Brazil",0000-0001-9186-6042
Plazas Malagón,Andrés,plazasmalagon@gmail.com,A.~A.~Plazas~Malag\'on,TRUE,"Department of Astrophysical Sciences, Princeton University, Peyton Hall, Princeton, NJ 08544, USA",0000-0002-2598-0514
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,TRUE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-5326-3486
Roodman,Aaron,roodman@slac.stanford.edu,A.~Roodman,TRUE,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-5326-3486
Sanchez,Eusebio,eusebio.sanchez@ciemat.es,E.~Sanchez,TRUE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-9646-8198
Scarpine,Vic,scarpine@fnal.gov,V.~Scarpine,TRUE,"Fermi National Accelerator Laboratory, P. O. Box 500, Batavia, IL 60510, USA",
Schubnell,Michael,schubnel@umich.edu,M.~Schubnell,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0001-9504-2059
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,TRUE,"Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain",
Serrano,Santiago,serrano@ieec.uab.es,S.~Serrano,TRUE,"Institute of Space Sciences (ICE, CSIC),  Campus UAB, Carrer de Can Magrans, s/n,  08193 Barcelona, Spain",
Sevilla,Ignacio,nsevilla@fnal.gov,I.~Sevilla-Noarbe,TRUE,"Centro de Investigaciones Energ\'eticas, Medioambientales y Tecnol\'ogicas (CIEMAT), Madrid, Spain",0000-0002-1831-1953
Sheldon,Erin, erin.sheldon@gmail.com,E.~Sheldon,TRUE,"Brookhaven National Laboratory, Bldg 510, Upton, NY 11973, USA",
Smith,Mathew,mat.smith@soton.ac.uk,M.~Smith,TRUE,"School of Physics and Astronomy, University of Southampton,  Southampton, SO17 1BJ, UK",0000-0002-3321-1432
Suchyta,Eric,eric.d.suchyta@gmail.com,E.~Suchyta,TRUE,"Computer Science and Mathematics Division, Oak Ridge National Laboratory, Oak Ridge, TN 37831",0000-0002-7047-9358
Swanson,Molly,molly.swanson@gmail.com,M.~E.~C.~Swanson,TRUE,"Center for Astrophysical Surveys, National Center for Supercomputing Applications, 1205 West Clark St., Urbana, IL 61801, USA",
Tarle,Gregory,gtarle@umich.edu,G.~Tarle,TRUE,"Department of Physics, University of Michigan, Ann Arbor, MI 48109, USA",0000-0003-1704-0781
Thomas,Daniel,daniel.thomas@port.ac.uk,D.~Thomas,TRUE,"Institute of Cosmology and Gravitation, University of Portsmouth, Portsmouth, PO1 3FX, UK",
To,Chun-Hao,chunhaoto@gmail.com,C.~To,TRUE,"Department of Physics, Stanford University, 382 Via Pueblo Mall, Stanford, CA 94305, USA",0000-0001-7836-2261
To,Chun-Hao,chunhaoto@gmail.com,C.~To,TRUE,"Kavli Institute for Particle Astrophysics \& Cosmology, P. O. Box 2450, Stanford University, Stanford, CA 94305, USA",0000-0001-7836-2261
To,Chun-Hao,chunhaoto@gmail.com,C.~To,TRUE,"SLAC National Accelerator Laboratory, Menlo Park, CA 94025, USA",0000-0001-7836-2261
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,TRUE,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",
Varga,Tamas Norbert,T.Varga@physik.uni-muenchen.de,T.~N.~Varga,TRUE,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",
Weller,Jochen,jochen.weller@usm.lmu.de,J.~Weller,TRUE,"Max Planck Institute for Extraterrestrial Physics, Giessenbachstrasse, 85748 Garching, Germany",0000-0002-8282-2010
Weller,Jochen,jochen.weller@usm.lmu.de,J.~Weller,TRUE,"Universit\""ats-Sternwarte, Fakult\""at f\""ur Physik, Ludwig-Maximilians Universit\""at M\""unchen, Scheinerstr. 1, 81679 M\""unchen, Germany",0000-0002-8282-2010

